Risk-Averse Bayes-Adaptive Reinforcement Learning

In this work, we address risk-averse Bayes-adaptive reinforcement learning. We pose the problem of optimising the conditional value at risk (CVaR) of the total return in Bayes-adaptive Markov decision processes (MDPs). We show that a policy optimising CVaR in this setting is risk-averse to both the parametric uncertainty due to the prior distribution over MDPs, and the internal uncertainty due to the inherent stochasticity of MDPs. We reformulate the problem as a two-player stochastic game and propose an approximate algorithm based on Monte Carlo tree search and Bayesian optimisation. Our experiments demonstrate that our approach significantly outperforms baseline approaches for this problem.

==> revision_summary.txt <==
Submission History - Improvements Made
If you answered 'Yes', please summarize the reasons for rejection and any improvements made for this resubmission

----- Reasons given for rejection at ICML 2021 -----
- Results needed to be explained better/more thoroughly.
- Some reviewers found the explanation of the algorithm confusing and hard to follow.
- Should discuss the computational scalability of the approach.
- Lack of discussion about whether the Bayesian optimisation approach is guaranteed to eventually sample optimal perturbations vs getting stuck in local minima.


----- Changes for this resubmission -----

Experiment results:
- Explained why the experiments are subject to both aleatoric and epistemic uncertainty.
- Explained why we compare against the baselines that we chose to compare against.
- Explanation of how the experimental results should be interpreted.

Algorithm description:
- The description of the algorithm has been made more thorough.

Analysis:
- A proof of Proposition 2 is added to the appendix, and the equivalence between Prop 1 and Prop 2 is explained.
- Proposition 3 is added, which shows that for appropriate parameter choices the Bayesian optimisation approach will eventually sample a perturbation arbitrarily close to optimal.
- A discussion of the limitations of the scalability of the approach is added to the Discussion of Limitations and Conclusion section.

